Measurement of the total cross section from elastic scattering in $pp$ collisions at $\sqrt{s}=8$ TeV with the ATLAS detector

A measurement of the total $pp$ cross section at the LHC at $\sqrt{s}=8$ TeV is presented. An integrated luminosity of $500$ $\mu$b$^{-1}$ was accumulated in a special run with high-$\beta^{\star}$ beam optics to measure the differential elastic cross section as a function of the Mandelstam momentum transfer variable $t$. The measurement is performed with the ALFA sub-detector of ATLAS. Using a fit to the differential elastic cross section in the $-t$ range from $0.014$ GeV$^2$ to $0.1$ GeV$^2$ to extrapolate $t\rightarrow 0$, the total cross section, $\sigma_{\mathrm{tot}}(pp\rightarrow X)$, is measured via the optical theorem to be: $\sigma_{\mathrm{tot}}(pp\rightarrow X) = {96.07} \; \pm 0.18 \; ({{stat.}}) \pm 0.85 \; ({{exp.}}) \pm 0.31 \; ({extr.}) \; {mb} \;,$ where the first error is statistical, the second accounts for all experimental systematic uncertainties and the last is related to uncertainties in the extrapolation $t\rightarrow 0$. In addition, the slope of the exponential function describing the elastic cross section at small $t$ is determined to be $B = 19.74 \pm 0.05 \; ({{stat.}}) \pm 0.23 \; ({{syst.}}) \; {GeV}^{-2}$.

==> Metadata.txt <==
Measurement of the total cross section from elastic scattering in $pp$ collisions at $\sqrt{s}=8$ TeV with the ATLAS detector

A measurement of the total $pp$ cross section at the LHC at $\sqrt{s}=8$ TeV is presented. 
An integrated luminosity of $500$ $\mu$b$^{-1}$ was accumulated 
in a special run with high-$\beta^{\star}$ beam optics 
to measure the differential elastic cross section as a function of 
the Mandelstam momentum transfer variable $t$. The measurement is performed with the ALFA sub-detector of 
ATLAS. Using a fit to the differential elastic cross section in the $-t$ range from $0.014$ GeV$^2$ to $0.1$ GeV$^2$ to 
extrapolate $t\rightarrow 0$, the total cross section, $\sigma_{\mathrm{tot}}(pp\rightarrow X)$,  
is measured via the optical theorem to be:

$\sigma_{\mathrm{tot}}(pp\rightarrow X) =  \mbox{96.07} \; \pm 0.18 \; ({\mbox{stat.}}) \pm 0.85 \; 
({\mbox{exp.}}) \pm 0.31 \; (\mbox{extr.})  \; \mbox{mb} \;,$

where the first error is statistical, the second accounts for all experimental systematic uncertainties and the last 
is related to uncertainties in the extrapolation $t\rightarrow 0$. 
In addition, the slope of the exponential function describing the elastic cross section at small $t$ is determined to be $B = 19.74 \pm 0.05 \; ({\mbox{stat.}}) \pm 0.23  \; ({\mbox{syst.}}) \; \mbox{GeV}^{-2}$.    

Comments: 17 pages plus author list + cover page (35 pages total), 4 figures, 2 tables, 
submitted to PLB. All figures including auxiliary figures are available at 
https://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/STDM-2015-22/

CERN Preprint ID: CERN-EP-2016-158
PLB keywords: Total cross section; Elastic scattering; LHC

